Glitch Behavior of Pulsars and Contribution from Neutron Star Crust

Pulsars are highly magnetized rotating neutron stars with a very stable rotation speed. Irrespective of their stable rotation rate, many pulsars have been observed with the sudden jump in the rotation rate, which is known as pulsar glitch. The glitch phenomena are considered to be an exhibit of superfluidity of neutron matter inside the neutron star's crustal region. The magnitude of such rapid change in rotation rate relative to their stable rotation frequency can quantify the moment of inertia of the crustal region to the total moment of inertia of the star called as the fractional moment of inertia (FMI). In this paper, we have calculated FMI for different masses of the star using six different representative unified equations of state (EoS) constructed under Relativistic Mean Field (RMF) framework. We have performed an event-wise comparison of FMI obtained from data with that of theoretically calculated values with and without considering the entrainment effect. It is found that larger glitches can't be explained by crustal FMI alone, even without the entrainment.

==> fmi2.1.csv <==
Eos, FMI, Mass
DDME2, 0.0078, 1.4
NL3, 0.0071, 1.4
NL3or, 0.0056, 1.4
TM1, 0.0072, 1.4
GM1, 0.0054, 1.4
DDME2, 0.0061, 2.01
NL3, 0.0054, 2.01
NL3or, 0.0045, 2.01
TM1, 0.0047, 2.01
GM1, 0.0037, 2.01

